Two Optimal One-Error-Correcting Codes of Length 13 That Are Not Doubly Shortened Perfect Codes

The doubly shortened perfect codes of length 13 are classified utilizing the classification of perfect codes in [P.R.J. \"Osterg{\aa}rd and O. Pottonen, The perfect binary one-error-correcting codes of length 15: Part I - Classification, IEEE Trans. Inform. Theory, to appear]; there are 117821 such (13,512,3) codes. By applying a switching operation to those codes, two more (13,512,3) codes are obtained, which are then not doubly shortened perfect codes.

==> code1.txt <==
%auto-ignore
0000 001a 002b 002c 0031 0049 0056 0067 007d 0093 00b8 00bf 00c2 00c5 00ee 00f4 010d 0114 0126 0143 015f 0168 0172 0187 0199 019e 01aa 01b5 01cc 01d0 01e1 01fb 020f 0215 023e 0244 0258 026a 0273 0281 0286 029c 02ad 02b2 02cb 02d7 02e0 02f9 0302 031b 0329 0330 0337 034e 0351 0365 037c 0388 03a3 03a4 03da 03dd 03ef 03f6 040e 0417 0422 0425 045b 045c 0470 0484 049d 04a9 04b6 04c8 04cf 04d1 04e3 04fa 0501 0518 052f 0533 054a 0555 0564 0579 057e 058b 0592 05a0 05bc 05c6 05ed 05f7 0603 0619 0628 0634 064d 0652 0661 0666 067f 068a 0690 06a7 06bb 06de 06ec 06f5 070c 0716 073a 073d 0740 0747 076b 0785 079f 07ae 07b1 07c9 07d3 07d4 07e2 07f8 0807 081d 0836 084c 0853 0860 087a 0889 088e 0894 08a2 08a5 08d8 08df 08eb 08f1 090b 0912 0921 0938 093f 0946 0959 096d 0974 0980 09ac 09b3 09ca 09d5 09e7 09fe 0a0a 0a10 0a23 0a24 0a39 0a41 0a5e 0a6f 0a75 0a9b 0aa8 0ab7 0acd 0ad2 0ae6 0afc 0b05 0b1c 0b2e 0b48 0b57 0b62 0b7b 0b8f 0b91 0b96 0bba 0bbd 0bc3 0bc4 0be9 0bf0 0c08 0c11 0c3b 0c3c 0c42 0c45 0c69 0c6e 0c77 0c83 0c9a 0caf 0cb0 0cd6 0ce4 0cfd 0d04 0d1e 0d2a 0d35 0d4f 0d50 0d63 0d8d 0d97 0da6 0db9 0dc1 0ddb 0ddc 0de8 0df2 0e06 0e1f 0e2d 0e32 0e4b 0e54 0e78 0e8c 0e95 0ea1 0ebe 0ec0 0ec7 0ed9 0eea 0ef3 0f09 0f13 0f20 0f27 0f5a 0f5d 0f6c 0f71 0f76 0f82 0f98 0fab 0fb4 0fce 0fe5 0fff 1006 101f 1034 104a 1050 1061 107b 108b 108c 1095 10a0 10a7 10d9 10de 10ed 10f2 1108 1111 1123 113a 113d 1145 115c 116e 1177 1182 11a9 11b6 11cf 11d3 11e4 11f8 1209 1213 1222 1225 1238 1247 125d 126c 1276 129a 12ae 12b1 12c8 12d4 12e3 12ff 1304 131e 132f 134b 1352 1360 1379 138d 1390 1397 13bb 13bc 13c1 13c6 13ea 13f5 140d 1412 1439 143e 1443 1444 1468 146f 1475 1481 1498 14aa 14b3 14d7 14e6 14fc 1507 151b 152c 1530 1549 1556 1562 158e 1594 15a5 15bf 15c0 15da 15dd 15eb 15f1 1600 161c 162b 1637 164e 1651 167a 168f 1696 16a4 16bd 16c2 16c5 16db 16e9 16f0 170a 1715 1721 1726 1758 175f 176d 1773 1774 1783 1799 17a8 17b2 17cc 17e7 17fe 1801 1818 182a 182d 1833 184f 1855 1866 187c 1892 18b9 18be 18c3 18c4 18e8 18f7 190e 1917 1924 1940 195a 196b 1971 1985 199b 199c 19af 19b0 19c9 19d6 19e2 19fd 1a0c 1a16 1a3f 1a42 1a5b 1a69 1a70 1a80 1a87 1a9d 1aab 1ab4 1ace 1ad1 1ae5 1afa 1b03 1b19 1b28 1b32 1b35 1b4d 1b54 1b67 1b7e 1b8a 1ba1 1ba6 1bd8 1bdf 1bec 1bf3 1c0b 1c14 1c20 1c27 1c59 1c5e 1c72 1c86 1c9f 1cac 1cb5 1cca 1ccd 1cd0 1ce1 1cfb 1d02 1d1d 1d29 1d36 1d4c 1d53 1d65 1d78 1d7f 1d88 1d91 1da3 1dba 1dc7 1dee 1df4 1e05 1e1a 1e2e 1e31 1e48 1e57 1e63 1e64 1e7d 1e89 1e93 1ea2 1eb8 1edc 1eef 1ef6 1f0f 1f10 1f3b 1f3c 1f41 1f46 1f6a 1f84 1f9e 1fad 1fb7 1fcb 1fd2 1fd5 1fe0 1ff9 


==> code2.txt <==
%auto-ignore
0000 0016 002f 0039 0047 0051 0068 007e 009b 009c 00a2 00a5 00c9 00ce 00f0 00f7 0103 0115 012c 013a 0144 0152 016b 017d 018a 018d 01b3 01b4 01d8 01df 01e1 01e6 020b 020c 0233 0234 025a 025d 0262 0265 0286 0295 02a8 02bf 02c0 02d3 02eb 02fc 0318 031f 0320 0327 0349 034e 0371 0376 0381 0392 03ae 03b9 03c7 03d4 03ed 03fa 0405 0413 042a 043c 0442 0454 046d 047b 0488 048f 04b1 04b6 04da 04dd 04e3 04e4 0506 0510 0529 053f 0541 0557 056e 0578 0599 059e 05a0 05a7 05cb 05cc 05f2 05f5 0619 061e 0621 0626 0648 064f 0670 0677 0683 0690 06ad 06ba 06c5 06d6 06ee 06f9 070a 070d 0732 0735 075b 075c 0763 0764 0784 0797 07ab 07bc 07c2 07d1 07e8 07ff 080a 080d 0832 0835 085b 085c 0863 0864 0883 0890 08a9 08be 08c5 08d6 08ea 08fd 0919 091e 0921 0926 0948 094f 0970 0977 0984 0997 09af 09b8 09c2 09d1 09ec 09fb 0a01 0a17 0a2e 0a38 0a46 0a50 0a69 0a7f 0a8f 0a9a 0aa4 0ab1 0acc 0ad9 0ae7 0af2 0b02 0b14 0b2d 0b3b 0b45 0b53 0b6a 0b7c 0b88 0b9d 0ba3 0bb6 0bcb 0bde 0be0 0bf5 0c18 0c1f 0c20 0c27 0c49 0c4e 0c71 0c76 0c86 0c95 0cac 0cbb 0cc0 0cd3 0cef 0cf8 0d0b 0d0c 0d33 0d34 0d5a 0d5d 0d62 0d65 0d81 0d92 0daa 0dbd 0dc7 0dd4 0de9 0dfe 0e04 0e12 0e2b 0e3d 0e43 0e55 0e6c 0e7a 0e89 0e9c 0ea2 0eb7 0eca 0edf 0ee1 0ef4 0f07 0f11 0f28 0f3e 0f40 0f56 0f6f 0f79 0f8e 0f9b 0fa5 0fb0 0fcd 0fd8 0fe6 0ff3 1018 101f 1021 1026 104a 104d 1073 1074 1084 1092 10ab 10bd 10c3 10d5 10ec 10fa 1109 110e 1130 1137 115b 115c 1162 1165 1187 1191 11a8 11be 11c0 11d6 11ef 11f9 1202 1211 122d 123a 1244 1257 126e 1279 1289 129e 12a7 12b0 12cf 12d8 12e1 12f6 1305 1316 132b 133c 1343 1350 1368 137f 138c 139b 13a2 13b5 13ca 13dd 13e4 13f3 140b 140c 1432 1435 1459 145e 1460 1467 1481 1497 14ae 14b8 14c6 14d0 14e9 14ff 151a 151d 1523 1524 1548 154f 1571 1576 1582 1594 15ad 15bb 15c5 15d3 15ea 15fc 1607 1614 1628 163f 1641 1652 166b 167c 168a 169d 16a4 16b3 16cc 16db 16e2 16f5 1700 1713 172e 1739 1746 1755 176d 177a 178f 1798 17a1 17b6 17c9 17de 17e7 17f0 1807 1814 182c 183b 1841 1852 186f 1878 188e 1899 18a0 18b7 18c8 18df 18e6 18f1 1900 1913 192a 193d 1946 1955 1969 197e 198b 199c 19a5 19b2 19cd 19da 19e3 19f4 1a08 1a1d 1a23 1a36 1a4b 1a5e 1a60 1a75 1a85 1a93 1aaa 1abc 1ac2 1ad4 1aed 1afb 1b0f 1b1a 1b24 1b31 1b4c 1b59 1b67 1b72 1b86 1b90 1ba9 1bbf 1bc1 1bd7 1bee 1bf8 1c02 1c11 1c29 1c3e 1c44 1c57 1c6a 1c7d 1c8d 1c9a 1ca3 1cb4 1ccb 1cdc 1ce5 1cf2 1d05 1d16 1d2f 1d38 1d43 1d50 1d6c 1d7b 1d88 1d9f 1da6 1db1 1dce 1dd9 1de0 1df7 1e0e 1e1b 1e25 1e30 1e4d 1e58 1e66 1e73 1e80 1e96 1eaf 1eb9 1ec7 1ed1 1ee8 1efe 1f09 1f1c 1f22 1f37 1f4a 1f5f 1f61 1f74 1f83 1f95 1fac 1fba 1fc4 1fd2 1feb 1ffd 

